Interpreting Dynamical Systems as Bayesian Reasoners

A central concept in active inference is that the internal states of a physical system parametrise probability measures over states of the external world. These can be seen as an agent's beliefs, expressed as a Bayesian prior or posterior. Here we begin the development of a general theory that would tell us when it is appropriate to interpret states as representing beliefs in this way. We focus on the case in which a system can be interpreted as performing either Bayesian filtering or Bayesian inference. We provide formal definitions of what it means for such an interpretation to exist, using techniques from category theory.

==> 3-node-machine.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=simple] (13) at (-4, 0) {$y_0$};
		\node [style=simple] (14) at (1, -1.5) {$y_2$};
		\node [style=simple] (15) at (1, 1.5) {$y_1$};
		\node [style=edge-label] (16) at (-1.5, 1.75) {$s_1$};
		\node [style=edge-label] (17) at (3, -2) {$s_2$};
		\node [style=edge-label] (18) at (-1.25, 0.75) {$s_2$};
		\node [style=edge-label] (19) at (-1.25, -0.75) {$s_1$};
		\node [style=edge-label] (20) at (0.5, 0) {$s_1$};
		\node [style=edge-label] (21) at (-1.5, -1.75) {$s_2$};
		\node [style=edge-label] (22) at (2.5, 0.25) {$s_1$};
		\node [style=edge-label] (23) at (3, 2.25) {$s_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick, bend right] (13) to (14);
		\draw [style=thick, bend left, looseness=1.25] (13) to (15);
		\draw [style=directed-edge] (14) to (13);
		\draw [style=directed-edge, in=-120, out=120, looseness=0.75] (14) to (15);
		\draw [style=thick, in=-45, out=15, loop] (14) to ();
		\draw [style=thick, in=-75, out=-15, loop] (15) to ();
		\draw [style=directed-edge, in=60, out=0, loop] (15) to ();
		\draw [style=directed-edge] (15) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> stringdiagrams.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{deterministic}=[fill=white, draw=black, shape=rectangle, inner sep=1pt]
\tikzstyle{stochastic}=[fill=white, draw=black, shape=rounded rectangle, inner sep=1pt, rounded rectangle left arc=none, rounded rectangle arc length=120]
\tikzstyle{black dot}=[fill=black, draw=none, shape=circle, inner sep=1.2pt]

% Edge styles

